TrajectoryNet: An Embedded GPS Trajectory Representation for Point-based Classification Using Recurrent Neural Networks

Understanding and discovering knowledge from GPS (Global Positioning System) traces of human activities is an essential topic in mobility-based urban computing. We propose TrajectoryNet-a neural network architecture for point-based trajectory classification to infer real world human transportation modes from GPS traces. To overcome the challenge of capturing the underlying latent factors in the low-dimensional and heterogeneous feature space imposed by GPS data, we develop a novel representation that embeds the original feature space into another space that can be understood as a form of basis expansion. We also enrich the feature space via segment-based information and use Maxout activations to improve the predictive power of Recurrent Neural Networks (RNNs). We achieve over 98% classification accuracy when detecting four types of transportation modes, outperforming existing models without additional sensory data or location-based prior knowledge.

==> tables/confusion_matrix.tgn.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}]],"model":{"rows":[[{"value":"Ground\nTruth","cspan":1,"rspan":2},{"value":"Predicted Results","cspan":4,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1},{"value":"","cspan":-3,"rspan":1},{"value":"","cspan":1,"rspan":1}],[{"value":"Ground Truth","cspan":1,"rspan":-1},{"value":"Bike","cspan":1,"rspan":1},{"value":"Car","cspan":1,"rspan":1},{"value":"Walk","cspan":1,"rspan":1},{"value":"Bus","cspan":1,"rspan":1},{"value":"Recall","cspan":1,"rspan":1}],[{"value":"Bike","cspan":1,"rspan":1},{"value":"64084","cspan":1,"rspan":1},{"value":"0","cspan":1,"rspan":1},{"value":"80","cspan":1,"rspan":1},{"value":"165","cspan":1,"rspan":1},{"value":"0.996","cspan":1,"rspan":1}],[{"value":"Car","cspan":1,"rspan":1},{"value":"22","cspan":1,"rspan":1},{"value":"66996","cspan":1,"rspan":1},{"value":"319","cspan":1,"rspan":1},{"value":"1406","cspan":1,"rspan":1},{"value":"0.975","cspan":1,"rspan":1}],[{"value":"Walk","cspan":1,"rspan":1},{"value":"921","cspan":1,"rspan":1},{"value":"277","cspan":1,"rspan":1},{"value":"140407","cspan":1,"rspan":1},{"value":"2187","cspan":1,"rspan":1},{"value":"0.977","cspan":1,"rspan":1}],[{"value":"Bus","cspan":1,"rspan":1},{"value":"52","cspan":1,"rspan":1},{"value":"548","cspan":1,"rspan":1},{"value":"1759","cspan":1,"rspan":1},{"value":"123250","cspan":1,"rspan":1},{"value":"0.981","cspan":1,"rspan":1}],[{"value":"Precision","cspan":1,"rspan":1},{"value":"0.985","cspan":1,"rspan":1},{"value":"0.988","cspan":1,"rspan":1},{"value":"0.985","cspan":1,"rspan":1},{"value":"0.970","cspan":1,"rspan":1},{"value":"\n","cspan":1,"rspan":1}]]},"theme":null,"fixed_layout":false}
